GID: Graph-based Intrusion Detection on Massive Process Traces for Enterprise Security Systems

Intrusion detection system (IDS) is an important part of enterprise security system architecture. In particular, anomaly-based IDS has been widely applied to detect abnormal process behaviors that deviate from the majority. However, such abnormal behavior usually consists of a series of low-level heterogeneous events. The gap between the low-level events and the high-level abnormal behaviors makes it hard to infer which single events are related to the real abnormal activities, especially considering that there are massive "noisy" low-level events happening in between. Hence, the existing work that focus on detecting single entities/events can hardly achieve high detection accuracy. Different from previous work, we design and implement GID, an efficient graph-based intrusion detection technique that can identify abnormal event sequences from a massive heterogeneous process traces with high accuracy. GID first builds a compact graph structure to capture the interactions between different system entities. The suspiciousness or anomaly score of process paths is then measured by leveraging random walk technique to the constructed acyclic directed graph. To eliminate the score bias from the path length, the Box-Cox power transformation based approach is introduced to normalize the anomaly scores so that the scores of paths of different lengths have the same distribution. The efficiency of suspicious path discovery is further improved by the proposed optimization scheme. We fully implement our GID algorithm and deploy it into a real enterprise security system, and it greatly helps detect the advanced threats, and optimize the incident response. Executing GID on system monitoring datasets showing that GID is efficient (about 2 million records per minute) and accurate (higher than 80% in terms of detection rate).

==> expfig/accuracy.dat <==
length  our	ngram	rules	
3   80  10  0
4   90	20  0
Overall   85  15  0


==> expfig/memory_load.txt <==
hour   Graph  Log
1   30  2000
2   30  2000
3   30  2000
4   30  2000
5   30  2000
6   30  2000
7   30  2000
8   30  2000
9   30  2000
10   30  2000
11   30  2000
12   30  2000
13   30  2000
14   30  2000
15   30  2000
16   30  2000
17   30  2000
18   30  2000
19   30  2000
20   30  2000
21   30  2000
22   30  2000
23   30  2000
24   30  2000
25   30  2000
26   30  2000
27   30  2000
28   30  2000
29   30  2000
30  30  2000
31   30  2000
32   30  2000
33   30  2000
34   30  2000
35   30  2000
36   30  2000
37   30  2000
38  30  2000
39   30  2000
40   30  2000
41   30  2000
42   30  2000
43   30  2000
44   30  2000
45   30  2000
46   30  2000
47   30  2000
48   30  2000
49   30  2000
50   30  2000
51   30  2000
52   30  2000
53   30  2000
54   30  2000
55   30  2000
56   30  2000
57   30  2000
58   30  2000
59   30  2000
60   30  2000
61   30  2000
62   30  2000
63   30  2000
64   30  2000
65   30  2000
66   30  2000
67   30  2000
68   30  2000
69   30  2000
70   30  2000
71   30  2000
72   30  2000


==> expfig/num_count.dat <==
1	4013877	310.030303030303	1608.63636363636
2	2113077	428.411764705882	2604.11764705882
3	4739700	354.30303030303	1667.33333333333
4	4861902	986.363636363636	2828.66666666667
5	4796803	1002.69696969697	2528.57575757576
6	4728559	354.636363636364	1672.0303030303
7	4783117	584.515151515152	2085.15151515152
8	5399099	2656.66666666667	5052.36363636364
9	5013365	1173.08823529412	2827.35294117647
10	6019843	1937.44444444444	5299.61111111111
11	5516604	1555.26633986928	4063.48202614379
12	5768223.5	1746.35539215686	4681.54656862745
13	6768078	1723.75675675676	3656.75675675676
14	6268150.75	1735.05607445681	4169.1516626921
15	8403330	1042	3643.48648648649
16	7335740.375	1388.5280372284	3906.3190745893
17	6116142	705.162162162162	2500.54054054054
18	5967925	700.486486486486	2643.81081081081
19	6310263	496.833333333333	2652.22222222222
20	6977411	508.944444444444	2436.41666666667
21	5722864	349.305555555556	1670.91666666667
22	5736526	344.666666666667	1661.55555555556
23	5683396	341.388888888889	1651.47222222222
24	5679860	345.027777777778	1675.30555555556
25	5814642	339.944444444444	1659.80555555556
26	5711081	337.083333333333	1654.94444444444
27	5673268	341.777777777778	1653.83333333333
28	5791393	905.111111111111	2816.97222222222
29	5709504	757.972222222222	2202.36111111111
30	5663946	325.888888888889	1585.02777777778
31	5722486	552.472222222222	2029
32	6893236	6463.38888888889	10422.3333333333
33	6641242	669.361111111111	4830.94444444444
34	6162898	1328.02777777778	3037.97222222222
35	3519086	703.947368421053	4941.26315789474
36	6852414	766.864864864865	3536.05405405405
37	6231503	1325.02777777778	2851.38888888889
38	6541958.5	1045.94632132132	3193.72147147147
39	6876999	1238.75	3772.72222222222
40	8812522	560.555555555556	2062.25
41	7262196	1090.86111111111	3364.83333333333
42	8037359	825.708333333333	2713.54166666667
43	7649777.5	958.284722222222	3039.1875
44	7843568.25	891.996527777778	2876.36458333333
45	5651701	407.722222222222	1729.11111111111
46	5858483	592.894736842105	2266.60526315789
47	4881025	401.483870967742	2259.29032258065
48	5369754	497.189303904924	2262.94779286927
49	5551683	319.72972972973	1529.94594594595
50	5550442	336.194444444444	1621.08333333333
51	5548416	334.972222222222	1607.22222222222
52	5671625	966.111111111111	2515.47222222222
53	5610020.5	650.541666666667	2061.34722222222
54	5537218	338.527777777778	1626.72222222222
55	5605442	552.027777777778	2012.13888888889
56	6925257	7027.11111111111	10192.0277777778
57	6089575	594.972222222222	1983.69444444444
58	6734531 3811.04166666667	6087.86111111111
59	3044787.5	2203.00694444444	4035.77777777778
60	6475731	696.111111111111	2906.47222222222
61	6304452	556	2191.4
62	8830406	1150.54285714286	4697.94285714286
63	7595681	948.828571428571	3167.91428571429
64	7354519	1957.97222222222	10730.1666666667
65	6726431	826.388888888889	3304.97222222222
66	7732657	822.472222222222	2501.11111111111
67	8143943	619.527777777778	2367.11111111111
68	8724958	437.361111111111	2240.19444444444
69	8434450.5	528.444444444444	2303.65277777778
70	8579704.25	482.902777777778	2271.92361111111
71	8507077.375	505.673611111111	2287.78819444444
72	8543390.8125	494.288194444444	2279.85590277778


==> expfig/num_count_2.dat <==
1	61026.57576	310.030303	1608.636364
2	3426.575758	428.4117647	2604.117647
3	83021.21212	354.3030303	1667.333333
4	86724.30303	986.3636364	2828.666667
5	84751.60606	1002.69697	2528.575758
6	82683.60606	354.6363636	1672.030303
7	84336.87879	584.5151515	2085.151515
8	224215.1212	2656.666667	5052.363636
9	212526.2121	1173.088235	2827.352941
10	243025.5455	1937.444444	5299.611111
11	227775.8788	1555.26634	4063.482026
12	235400.7121	1746.355392	4681.546569
13	265699.3333	1723.756757	3656.756757
14	250550.0227	1735.056074	4169.151663
15	315252.4242	1042	3643.486486
16	282901.2235	1388.528037	3906.319075
17	245943.697	705.1621622	2500.540541
18	241452.2727	700.4864865	2643.810811
19	130614.0303	496.8333333	2652.222222
20	150830.6364	508.9444444	2436.416667
21	112814.0606	349.3055556	1670.916667
22	113228.0606	344.6666667	1661.555556
23	111618.0606	341.3888889	1651.472222
24	111510.9091	345.0277778	1675.305556
25	115595.2121	339.9444444	1659.805556
26	112457	337.0833333	1654.944444
27	111311.1515	341.7777778	1653.833333
28	114890.697	905.1111111	2816.972222
29	112409.2121	757.9722222	2202.361111
30	111028.6667	325.8888889	1585.027778
31	112802.6061	552.4722222	2029
32	330098.0606	6463.388889	10422.33333
33	261855.8182	669.3611111	4830.944444
34	247360.5455	1328.027778	3037.972222
35	167245.0303	703.9473684	4941.263158
36	268254.9697	766.8648649	3536.054054
37	249439.4848	1325.027778	2851.388889
38	258847.2273	1045.946321	3193.721471
39	268999.9697	1238.75	3772.722222
40	327652.1818	560.5555556	2062.25
41	280672.6061	1090.861111	3364.833333
42	304162.3939	825.7083333	2713.541667
43	171205.3788	958.2847222	3039.1875
44	177077.8258	891.9965278	2876.364583
45	110657.6061	407.7222222	1729.111111
46	116923.7273	592.8947368	2266.605263
47	87303.78788	401.483871	2259.290323
48	102113.7576	497.1893039	2262.947793
49	107626.7576	319.7297297	1529.945946
50	107589.1515	336.1944444	1621.083333
51	107527.7576	334.9722222	1607.222222
52	111261.3636	966.1111111	2515.472222
53	109394.5606	650.5416667	2061.347222
54	107188.4242	338.5277778	1626.722222
55	109255.8182	552.0277778	2012.138889
56	331068.3939	7027.111111	10192.02778
57	245138.6364	594.9722222	1983.694444
58	#VALUE!	6087.861111	
59	243781.4394	2203.006944	4035.777778
60	256840.3333	696.1111111	2906.472222
61	251650.0606	556	2191.4
62	328194.1212	1150.542857	4697.942857
63	290778.2121	948.8285714	3167.914286
64	283470.2727	1957.972222	10730.16667
65	264437.303	826.3888889	3304.972222
66	294929	822.4722222	2501.111111
67	186180.0909	619.5277778	2367.111111
68	203786.6061	437.3611111	2240.194444
69	194983.3485	528.4444444	2303.652778
70	199384.9773	482.9027778	2271.923611
71	197184.1629	505.6736111	2287.788194
72	198284.5701	494.2881944	2279.855903


==> expfig/time.dat <==
hour	graph	random_walk	path3	path4
1	31	1.193	2.477	1.482
2	16	1.082	2.086	1.867
3	52	1.265	2.849	1.771
4	76	52.577	15.13	13.046
5	62	88.494	14.331	10.389
6	50	1.295	2.244	1.576
7	52	7.074	4.17	2.67
8	82	96.53	49.09	51.965
9	31	74.835	18.689	18.893
10	162	313.67	52.33	39.67
11	153	297.83	35.37	29.973
12	123	115.45	19.977	16
13	144	106	23	23
14	115	67	19	17
15	89	76.876	15.972	20.023
16	95	42	12	10
17	59	25.663	10.348	9.15
18	49	15.393	7.242	6.565
19	46	4.801	5.403	4.913
20	43	5.694	6.05	5.673
21	39	1.348	2.171	1.912
22	37	1.34	2.276	1.756
23	36	1.329	2.159	1.896
24	75	1.357	1.998	1.973
25	68	1.287	2.092	1.845
26	39	1.326	2.154	1.581
27	41	1.32	2.231	1.863
28	51	41.323	11.8	11.127
29	49	62.283	10.935	11.6
30	67	1.281	1.671	1.51
31	42	7.549	3.727	3.238
32	87	97.334	34	33
33	96	20.296	39.053	28.491
34	144	129	131	110
35	48	8.744	17.698	15.738
36	98	24.603	60.287	16.879
37	61	4.688	4.295	3.126
38	52	3.688	2.295	3.126
39	116	117.043	66.044	44.5
40	58	6.515	5.581	5.154
41	114	67.545	43.063	33
42	49	18.393	9.242	7.565
43	43	4.801	5.403	4.913
44	41	5.694	6.05	5.673
45	37	2.684	2.719	2.413
46	70	28.916	8.953	8.927
47	57	2.844	4.008	2.822
48	35	2.357	0.998	0.973
49	37	1.326	2.54	1.906
50	64	1.265	1.701	2.014
51	36	1.359	2.144	1.91
52	45	48.659	11.357	10.93
53	54	75.283	12.935	11.1
54	38	1.375	3.016	1.657
55	42	7.186	3.748	3.448
56	85	93.53	41.09	37.965
57	58	31.449	13.346	6.355
58	162	313.67	52.33	39.67
59	187	197	35.37	33.973
60	85	22.578	11.006	10.222
61	61	4.688	4.295	3.126
62	160	90.562	23.315	19
63	57	23.014	8.657	9.262
64	72	24	9	7
65	110	52.489	26.868	13.903
66	72	35.245	14.797	9.536
67	94	16.988	6.66	5.053
68	65	3.197	4.472	3.464
69	82	17.777	7.428	9.545
70	89	3.063	5.037	4.539
71	66	3.906	4.522	6.544
72	58	3.357	1.677	1.35

==> expfig/time_compare.dat <==
hour	GID	OPTIMIZATIOn	NGRAM	iBOAT
1	36.152	33.569	85.565	0
2	21.035	18.628	85.54	0
3	57.885	54.329	85.838	0
4	156.753	133.251	99.066	0
5	175.214	155.485	95.734	146.2434
6	55.115	52.766	85.785	78.91175
7	65.914	62.714	87.408	195.1076
8	279.585	190.56	132.596	177.2473
9	143.417	114.747	102.593	119.995
10	567.67	494.337	559.095	169.3597
11	516.173	462.903	225.87	416.24
12	274.427	245.37	414.56	339.763
13	296	264.05	301.294	74.42134
14	218	185.62	240.67	224.5525
15	201.871	173.179	102.895	201.1902
16	159	140.72	180.11	53.916
17	104.161	89.303	92.982	60.46914
18	78.2	70.005	90.259	110.2211
19	61.117	53.868	88.846	146.6656
20	60.417	50.884	89.255	169.5042
21	44.431	41.922	85.589	22.73993
22	42.372	39.917	85.65	16.36418
23	41.384	38.991	85.54	25.25856
24	80.328	78.35	85.962	24.15733
25	73.224	70.707	85.599	35.02222
26	44.061	41.336	85.614	36.87914
27	46.414	43.887	85.583	69.09181
28	115.25	96.063	94.653	71.48684
29	133.818	115.903	94.508	82.82038
30	71.462	69.62	85.205	107.1477
31	56.514	51.423	87.131	114.6001
32	251.334	196.399	385.321	293.83182
33	183.84	130.208	120.907	207.8497
34	514	312.064	246.874	440.547
35	90.18	62.074	101.81	228.1412
36	199.769	138.89	265.466	220.2621
37	73.109	67.984	243.117	92.93082
38	61.109	57.423	257	215.0169
39	343.587	261.683	293.266	218.5676
40	75.25	68.096	88.752	210.9246
41	257.608	200.556	198.363	218.0937
42	84.2	71.635	106.67	180.4966
43	58.117	51.204	98.45	62.97258
44	58.417	51.744	101.89	63.39711
45	44.816	42.003	86.101	23.59531
46	116.796	103.87	92.502	65.83153
47	66.674	62.852	86.829	47.91999
48	39.328	38.32	92.29	48.57317
49	42.772	39.7	85.314	17.90854
50	68.98	66.487	85.211	14.93239
51	41.413	39.337	85.118	19.04169
52	115.946	100.016	93.903	7.741385
53	153.318	134.146	97.31	67.92384
54	44.048	41.676	85.59	112.8822
55	56.382	51.934	86.882	64.58051
56	257.585	191.621	313.604	59.24942
57	109.15	94.029	91.963	112.2224
58	567.67	503.33	455	405.4943
59	453.343	409.37	259.65	217.9695
60	128.806	115.584	93.906	126.4938
61	73.109	67.983	87.317	150.786
62	292.877	266.877	369.201	191.4865
63	97.933	82.671	91.704	94.47818
64	112	100	112.066	167.28523
65	203.26	179.327	109.883	118.86548
66	131.578	114.219	93.6	27.46864
67	122.701	114.648	88.542	29.57851
68	76.133	71.669	87.337	17.45936
69	116.75	103.443	90.471	5.240274
70	101.639	94.1	88.196	9.328783
71	80.972	73.428	87.099	9.604322
72	64.384	63.1	91.97	9.410621


==> expfig/time_compare_2.dat <==
hour	GID	diff	NGRAM	iBOAT
1	36.152	33.569	85.565	0
2	21.035	18.628	85.54	0
3	57.885	47.329	85.838	0
4	156.753	113.251	99.066	0
5	175.214	135.485	95.734	146.2434
6	55.115	48.766	85.785	78.91175
7	65.914	61.714	87.408	195.1076
8	279.585	190.56	132.596	177.2473
9	143.417	114.747	102.593	119.995
10	567.67	362	559.095	169.3597
11	516.173	337	225.87	416.24
12	274.427	205.37	414.56	339.763
13	296	214.05	301.294	74.42134
14	218	175.62	240.67	224.5525
15	201.871	173.179	102.895	201.1902
16	159	120.72	180.11	53.916
17	104.161	89.303	92.982	60.46914
18	78.2	70.005	90.259	110.2211
19	61.117	53.868	88.846	146.6656
20	60.417	50.884	89.255	169.5042
21	44.431	41.922	85.589	22.73993
22	42.372	39.917	85.65	16.36418
23	41.384	38.991	85.54	25.25856
24	80.328	78.35	85.962	24.15733
25	73.224	70.707	85.599	35.02222
26	44.061	41.336	85.614	36.87914
27	46.414	43.887	85.583	69.09181
28	115.25	96.063	94.653	71.48684
29	133.818	105.903	94.508	82.82038
30	71.462	69.62	85.205	107.1477
31	56.514	51.423	87.131	114.6001
32	251.334	176.399	385.321	293.83182
33	183.84	130.208	120.907	207.8497
34	514	312.064	246.874	440.547
35	90.18	62.074	101.81	228.1412
36	199.769	138.89	265.466	220.2621
37	73.109	67.984	243.117	92.93082
38	61.109	57.423	257	215.0169
39	343.587	198	293.266	218.5676
40	75.25	68.096	88.752	210.9246
41	257.608	200.556	198.363	218.0937
42	84.2	71.635	106.67	180.4966
43	58.117	51.204	98.45	62.97258
44	58.417	51.744	101.89	63.39711
45	44.816	42.003	86.101	23.59531
46	116.796	103.87	92.502	65.83153
47	66.674	62.852	86.829	47.91999
48	39.328	38.32	92.29	48.57317
49	42.772	39.7	85.314	17.90854
50	68.98	66.487	85.211	14.93239
51	41.413	39.337	85.118	19.04169
52	115.946	100.016	93.903	7.741385
53	153.318	114.146	97.31	67.92384
54	44.048	41.676	85.59	112.8822
55	56.382	51.934	86.882	64.58051
56	257.585	141.621	313.604	59.24942
57	109.15	94.029	91.963	112.2224
58	567.67	333	455	405.4943
59	453.343	297	259.65	217.9695
60	128.806	115.584	93.906	126.4938
61	73.109	67.983	87.317	150.786
62	292.877	166.877	369.201	191.4865
63	97.933	82.671	91.704	94.47818
64	112	100	112.066	167.28523
65	203.26	129.327	109.883	118.86548
66	131.578	104.219	93.6	27.46864
67	122.701	114.648	88.542	29.57851
68	76.133	71.669	87.337	17.45936
69	116.75	103.443	90.471	5.240274
70	101.639	94.1	88.196	9.328783
71	80.972	73.428	87.099	9.604322
72	64.384	63.1	91.97	9.410621


==> expfig/time_compare_gid_vs_opt_path_search.dat <==
hour	GID	optimization
1	2.477	1.376
2	2.086	1.546
3	2.849	1.064
4	15.13	4.674
5	14.331	4.991
6	2.244	1.471
7	4.17	3.64
8	49.09	12.03
9	18.689	8.912
10	52.33	18.667
11	35.37	12.073
12	19.977	6.92
13	23	14.05
14	19	3.62
15	15.972	7.303
16	12	3.72
17	10.348	4.64
18	7.242	5.612
19	5.403	3.067
20	6.05	2.19
21	2.171	1.574
22	2.276	1.577
23	2.159	1.662
24	1.998	1.993
25	2.092	1.42
26	2.154	1.01
27	2.231	1.567
28	11.8	3.74
29	10.935	4.62
30	1.671	1.339
31	3.727	1.874
32	34	12.065
33	39.053	13.912
34	131	39.064
35	17.698	5.33
36	60.287	16.287
37	4.295	2.296
38	2.295	1.735
39	66.044	28.64
40	5.581	3.581
41	43.063	19.011
42	9.242	4.242
43	5.403	3.403
44	6.05	5.05
45	2.719	2.319
46	8.953	4.954
47	4.008	3.008
48	0.998	0.963
49	2.54	1.374
50	1.701	1.222
51	2.144	1.978
52	11.357	6.357
53	12.935	4.863
54	3.016	2.301
55	3.748	2.748
56	41.09	13.091
57	13.346	4.58
58	52.33	27.66
59	35.37	25.37
60	11.006	8.006
61	4.295	2.295
62	23.315	16.315
63	8.657	2.657
64	9	4
65	26.868	16.838
66	14.797	6.974
67	6.66	3.66
68	4.472	3.472
69	7.428	3.666
70	5.037	2.037
71	4.522	3.522
72	1.677	1.743

